Soft Pneumatic Grippers: Topology optimization, 3D-printing and Experimental validation

Typically, heuristic/trial-based approaches are used to design soft pneumatic grippers (SPGs). This paper presents a systematic topology optimization framework for developing SPGs. The design-dependent nature of actuating load is modeled using Darcy's law with an added drainage term. A 2D soft arm unit is then optimized as a compliant mechanism under pneumatic loading. To ensure the design is robust and manufacturable, the problem is formulated as a min-max optimization, where output deformations of blueprint and eroded designs are considered. A volume constraint is imposed on the blueprint part, while a strain-energy constraint is enforced on the eroded part. The Method of Moving Asymptotes is employed to solve optimization problems. The optimized 2D part is extruded suitably to generate a 3D unit. Ten such 3D units are assembled to create a gripper arm. Both the optimized 2D unit and the corresponding gripper arm outperform their conventional rectangular designs under pneumatic loading, demonstrating the efficacy of the proposed approach. The arms are fabricated using the SLA printing technique. Numerical and experimental results are compared at different pneumatic loads. Four 3D-printed arms are integrated with a supporting structure to form the SPG. The gripping action of the SPG is demonstrated on objects with different weights, sizes, structures, stiffnesses, and shapes.

==> Objb.txt <==
1	0.224219496
2	-11.35161355
3	-49.49348604
4	-102.4525231
5	-160.530844
6	-212.531634
7	-255.392069
8	-298.1089322
9	-343.6833076
10	-391.8409293
11	-440.5181187
12	-484.0785686
13	-523.1882501
14	-560.4834659
15	-594.8367886
16	-623.8488254
17	-646.8901158
18	-663.7881664
19	-676.0367924
20	-684.9920407
21	-691.680012
22	-697.3277322
23	-701.3451681
24	-704.9833197
25	-707.5756565
26	-710.5575712
27	-712.3576719
28	-714.5847583
29	-715.8987612
30	-717.4124054
31	-718.4139075
32	-719.4514459
33	-720.2896262
34	-721.0627474
35	-721.7411135
36	-722.3821419
37	-723.0060648
38	-723.6262443
39	-724.18662
40	-724.7230566
41	-725.1895361
42	-725.6701928
43	-726.0741792
44	-726.462876
45	-726.819958
46	-727.1822516
47	-727.5259798
48	-727.8528697
49	-728.1688805
50	-728.4759284
51	-757.9579962
52	-727.5487564
53	-711.9489176
54	-717.4301953
55	-719.1486937
56	-720.0679944
57	-720.7411258
58	-721.2677874
59	-721.7077487
60	-722.0767101
61	-722.4007898
62	-722.6960626
63	-722.9603853
64	-723.1930643
65	-723.4011618
66	-723.6045986
67	-723.7830832
68	-723.9622989
69	-724.1337252
70	-724.2968799
71	-724.4521334
72	-724.6047323
73	-724.7477101
74	-724.8785129
75	-724.9980054
76	-725.1091974
77	-725.2134145
78	-725.3194985
79	-725.4204722
80	-725.5218652
81	-725.62538
82	-725.7317083
83	-725.8411536
84	-725.9545279
85	-726.0660124
86	-726.168216
87	-726.2660607
88	-726.3573023
89	-726.4470666
90	-726.535344
91	-726.615616
92	-726.6962601
93	-726.7756092
94	-726.8521835
95	-726.9264678
96	-726.9988184
97	-727.0671308
98	-727.1284464
99	-727.182729
100	-727.2325952
101	-762.3383673
102	-732.9215167
103	-714.8045834
104	-724.3410117
105	-723.8601754
106	-725.0350059
107	-725.5092064
108	-725.9826593
109	-726.316651
110	-726.5874728
111	-726.7828767
112	-726.9432845
113	-727.086074
114	-727.2174089
115	-727.3392856
116	-727.4426023
117	-727.5369523
118	-727.6146493
119	-727.6819375
120	-727.746763
121	-727.8072502
122	-727.8659048
123	-727.9157554
124	-727.9568912
125	-727.9931246
126	-728.0258078
127	-728.0589303
128	-728.0907905
129	-728.1209461
130	-728.1504714
131	-728.1795292
132	-728.2089378
133	-728.2377388
134	-728.2661823
135	-728.2949909
136	-728.3229567
137	-728.3498849
138	-728.374974
139	-728.4004405
140	-728.4259125
141	-728.4517267
142	-728.476002
143	-728.5012002
144	-728.5265044
145	-728.5502374
146	-728.5739539
147	-728.5959901
148	-728.6197329
149	-728.6443109
150	-728.6672457
151	-725.1986951
152	-758.7521231
153	-725.330572
154	-759.5526631
155	-717.715963
156	-763.3285543
157	-710.2995937
158	-757.4261904
159	-716.3372551
160	-749.1718729
161	-726.8553202
162	-743.8101423
163	-733.395833
164	-741.7276099
165	-736.7335822
166	-740.2299128
167	-738.2508718
168	-740.2961057
169	-739.3267377
170	-740.3427311
171	-739.6576961
172	-740.268933
173	-739.9001688
174	-740.2789609
175	-739.8790821
176	-740.2840108
177	-739.7849324
178	-740.2779197
179	-739.7661606
180	-740.2976545
181	-739.820341
182	-740.3010619
183	-739.7893881
184	-740.3132707
185	-739.825179
186	-740.2872231
187	-739.8791648
188	-740.3285103
189	-739.8467451
190	-740.3085627
191	-739.893833
192	-740.3450705
193	-739.8512999
194	-740.3321595
195	-739.8909399
196	-740.3605174
197	-739.8588333
198	-740.346313
199	-739.9134572
200	-740.3751049
201	-719.0875047
202	-719.5061301
203	-719.886017
204	-720.3327997
205	-720.8685083
206	-721.5132575
207	-722.287296
208	-722.1041848
209	-722.8687608
210	-722.4831546
211	-722.1717324
212	-722.8265493
213	-722.447774
214	-722.1624421
215	-722.7277164
216	-722.374815
217	-722.5949227
218	-722.2496249
219	-722.765163
220	-722.420684
221	-722.4604024
222	-722.2720694
223	-722.9713193
224	-722.61904
225	-722.2780971
226	-722.954441
227	-722.6102123
228	-722.2709233
229	-723.0818787
230	-722.7387393
231	-722.4040743
232	-723.1103288
233	-722.7832429
234	-722.4708237
235	-723.2558626
236	-722.9342243
237	-722.6219166
238	-723.3131238
239	-722.9740585
240	-722.7360581
241	-723.3054622
242	-722.9556332
243	-722.6944397
244	-723.4625581
245	-723.10795
246	-722.8388192
247	-723.3152628
248	-723.0030546
249	-722.7382907
250	-723.2355231
251	-710.4469264
252	-710.2372957
253	-709.9881662
254	-709.6934001
255	-709.3450717
256	-708.9343803
257	-708.5408884
258	-708.1668802
259	-707.7056404
260	-707.0842607
261	-706.2038537
262	-704.9477255
263	-703.355774
264	-701.8779655
265	-701.0207503
266	-700.2901404
267	-699.3286475
268	-697.8570428
269	-696.6598294
270	-695.2647546
271	-692.979615
272	-689.8627994
273	-686.7930689
274	-684.510551
275	-683.947481
276	-683.1959882
277	-682.2757373
278	-677.2925359
279	-670.4235613
280	-663.7806131
281	-656.5704343
282	-650.6380077
283	-641.7694997
284	-634.8009592
285	-623.7979302
286	-609.1091443
287	-626.0790344
288	-609.2170258
289	-624.0129921
290	-618.3087372
291	-613.4270822
292	-613.963728
293	-613.9489722
294	-614.3820152
295	-613.6233303
296	-613.9872976
297	-613.720897
298	-613.4741216
299	-612.9084899
300	-612.5252577
301	-604.7080421
302	-604.1364071
303	-605.0408974
304	-604.0984378
305	-604.1620385
306	-604.1444215
307	-604.1681386
308	-604.1688177
309	-604.169219
310	-604.1689975
311	-604.1513842
312	-604.1489727
313	-604.1441691
314	-604.1349358
315	-604.1146602
316	-604.0290606
317	-603.1047652
318	-603.1122251
319	-603.1177085
320	-603.123416
321	-603.1290909
322	-603.1121772
323	-603.1203501
324	-603.3174277
325	-603.3229347
326	-603.3027006
327	-603.679551
328	-603.6881699
329	-603.6970873
330	-603.7063475
331	-603.7184954
332	-603.7390558
333	-603.7488584
334	-603.7607764
335	-604.6142631
336	-604.2114328
337	-604.2078896
338	-604.1754768
339	-604.7643977
340	-604.7849523
341	-604.020606
342	-604.0208295
343	-604.2250054
344	-604.1742211
345	-603.26118
346	-601.5909835
347	-603.0701148
348	-602.0559751
349	-599.6518176
350	-598.4803473
351	-598.2982729
352	-597.9750415
353	-598.7250866
354	-598.7269209
355	-598.7285063
356	-598.7301293
357	-598.7318974
358	-598.7338182
359	-598.7359653
360	-598.7384209
361	-598.7413043
362	-598.745208
363	-598.7527583
364	-598.8074831
365	-598.8133751
366	-598.8154068
367	-598.8171921
368	-598.8188319
369	-598.8203652
370	-598.821813
371	-598.8231908
372	-598.8245046
373	-598.8257603


==> Volb.txt <==
1	0.186695555
2	0.187073934
3	0.182445636
4	0.174414163
5	0.160874518
6	0.145430317
7	0.1452628
8	0.149734474
9	0.156468151
10	0.163066045
11	0.171511251
12	0.176454954
13	0.181563219
14	0.186772371
15	0.191631782
16	0.195938778
17	0.197738532
18	0.198598518
19	0.199020677
20	0.199320076
21	0.199502247
22	0.199609218
23	0.199673987
24	0.199735084
25	0.199756464
26	0.199798233
27	0.199818205
28	0.19984546
29	0.199856634
30	0.19987059
31	0.199883824
32	0.199894045
33	0.199904192
34	0.199910612
35	0.199913591
36	0.199922799
37	0.199929112
38	0.199936291
39	0.199941426
40	0.199946843
41	0.199952496
42	0.199957726
43	0.199961171
44	0.199963473
45	0.199968254
46	0.199970301
47	0.199972221
48	0.199973505
49	0.199972676
50	0.199973545
51	0.199627896
52	0.19958552
53	0.199779951
54	0.199871239
55	0.199953173
56	0.199962244
57	0.199967871
58	0.19997273
59	0.199977039
60	0.199979623
61	0.199981232
62	0.199983717
63	0.199984829
64	0.199984804
65	0.199984858
66	0.199986022
67	0.199987196
68	0.199988105
69	0.199988679
70	0.199989095
71	0.199989335
72	0.199989512
73	0.199989717
74	0.199990319
75	0.199991082
76	0.199992372
77	0.199992986
78	0.199993357
79	0.199993894
80	0.199994263
81	0.199994302
82	0.199994223
83	0.199994356
84	0.19999446
85	0.19999458
86	0.199994431
87	0.199994334
88	0.199994331
89	0.199994138
90	0.199994313
91	0.199994291
92	0.199994248
93	0.199994411
94	0.199994678
95	0.199995
96	0.199995264
97	0.199995531
98	0.199996135
99	0.199996253
100	0.199996515
101	0.199904347
102	0.199609719
103	0.200032735
104	0.199850336
105	0.20002699
106	0.199940109
107	0.199995197
108	0.199972104
109	0.199988865
110	0.199982051
111	0.199988127
112	0.199986757
113	0.19999098
114	0.199992567
115	0.199994167
116	0.199994585
117	0.199995212
118	0.199995832
119	0.199996243
120	0.19999629
121	0.199997013
122	0.199997239
123	0.199997255
124	0.199997223
125	0.199997217
126	0.199997216
127	0.199997529
128	0.199997879
129	0.199997759
130	0.199998125
131	0.199998137
132	0.199998165
133	0.199998156
134	0.19999813
135	0.199998185
136	0.199998117
137	0.199998458
138	0.199998317
139	0.199998255
140	0.199998203
141	0.199998176
142	0.199998203
143	0.199998212
144	0.199998295
145	0.199998356
146	0.199998376
147	0.199998569
148	0.199998901
149	0.199998934
150	0.199999031
151	0.2005156
152	0.197788527
153	0.200788994
154	0.196544735
155	0.200464055
156	0.196642697
157	0.200139477
158	0.196748857
159	0.199077207
160	0.197956279
161	0.199227603
162	0.199033588
163	0.199673977
164	0.199751566
165	0.200145642
166	0.198938208
167	0.199238792
168	0.199743055
169	0.199925747
170	0.200060059
171	0.199741238
172	0.200194836
173	0.199939571
174	0.200095467
175	0.199995094
176	0.199985684
177	0.200006273
178	0.199935034
179	0.199986099
180	0.199988236
181	0.200002927
182	0.199951788
183	0.199994593
184	0.199972684
185	0.200009296
186	0.19993145
187	0.199962789
188	0.199973898
189	0.200005573
190	0.199942261
191	0.199970601
192	0.199972937
193	0.200002804
194	0.199950241
195	0.199977307
196	0.199973117
197	0.200001756
198	0.199955835
199	0.199981129
200	0.199972912
201	0.200259773
202	0.200234464
203	0.200213591
204	0.200189362
205	0.200160525
206	0.200126015
207	0.200084641
208	0.200078975
209	0.200031421
210	0.200034739
211	0.200033031
212	0.199974696
213	0.200001998
214	0.199999026
215	0.199958286
216	0.199979622
217	0.199978525
218	0.199998064
219	0.199953276
220	0.19997186
221	0.199973221
222	0.199984706
223	0.199958052
224	0.199977008
225	0.199996056
226	0.199937586
227	0.199956042
228	0.199972761
229	0.199930296
230	0.199947488
231	0.199964765
232	0.199930932
233	0.199944834
234	0.199957279
235	0.199946157
236	0.199961482
237	0.199978585
238	0.199979904
239	0.200014175
240	0.199940539
241	0.199982669
242	0.200014174
243	0.199978218
244	0.199981373
245	0.200007647
246	0.19999119
247	0.19999666
248	0.200003041
249	0.200002604
250	0.199958279
251	0.199927485
252	0.199937125
253	0.199948662
254	0.199962392
255	0.199978717
256	0.199998131
257	0.200005136
258	0.200005973
259	0.200006099
260	0.2000156
261	0.200032447
262	0.200059697
263	0.200096549
264	0.200129314
265	0.20013913
266	0.200148166
267	0.200167765
268	0.200208414
269	0.200241406
270	0.200292476
271	0.200356193
272	0.200408296
273	0.20044448
274	0.200462828
275	0.200464779
276	0.200507134
277	0.200501072
278	0.200621819
279	0.200775065
280	0.200857874
281	0.201005475
282	0.201097727
283	0.201317245
284	0.201466271
285	0.201669084
286	0.201984237
287	0.201335352
288	0.201789826
289	0.200877474
290	0.200997528
291	0.201044346
292	0.200993726
293	0.200918499
294	0.200738357
295	0.200553289
296	0.200480619
297	0.200360557
298	0.200287776
299	0.200192907
300	0.200006258
301	0.199885593
302	0.200052106
303	0.199987692
304	0.200143531
305	0.200131468
306	0.200053268
307	0.199993257
308	0.199996226
309	0.19999865
310	0.200000991
311	0.199983932
312	0.19998669
313	0.199989505
314	0.199993252
315	0.200002395
316	0.2000519
317	0.199914052
318	0.199917256
319	0.199919767
320	0.199922994
321	0.199929033
322	0.199996899
323	0.200002062
324	0.199961706
325	0.19996629
326	0.200008559
327	0.199912711
328	0.199915404
329	0.19991794
330	0.19992158
331	0.199932785
332	0.199965535
333	0.19997049
334	0.200035776
335	0.199765627
336	0.200164362
337	0.200095642
338	0.200388152
339	0.199803967
340	0.199918209
341	0.200220529
342	0.200351063
343	0.200243161
344	0.200247074
345	0.200471347
346	0.200521159
347	0.200342573
348	0.200524506
349	0.201064364
350	0.201260549
351	0.200825284
352	0.201180971
353	0.200894672
354	0.200894468
355	0.200894198
356	0.200893906
357	0.200893583
358	0.200893217
359	0.200892794
360	0.200892287
361	0.20089164
362	0.200890639
363	0.200888354
364	0.200868365
365	0.200866591
366	0.200866172
367	0.200865835
368	0.200865543
369	0.200865284
370	0.200865051
371	0.20086484
372	0.20086465
373	0.200864479
